Measurements of the branching fractions of $\Xi_{c}^{0}\to\Xi^{0}\pi^{0}$, $\Xi_{c}^{0}\to\Xi^{0}\eta$, and $\Xi_{c}^{0}\to\Xi^{0}\eta^{\prime}$ and asymmetry parameter of $\Xi_{c}^{0}\to\Xi^{0}\pi^{0}$

We present a study of $\Xi_{c}^{0}\to\Xi^{0}\pi^{0}$, $\Xi_{c}^{0}\to\Xi^{0}\eta$, and $\Xi_{c}^{0}\to\Xi^{0}\eta^{\prime}$ decays using the Belle and Belle~II data samples, which have integrated luminosities of 980~$\mathrm{fb}^{-1}$ and 426~$\mathrm{fb}^{-1}$, respectively. We measure the following relative branching fractions $${\cal B}(\Xi_{c}^{0}\to\Xi^{0}\pi^{0})/{\cal B}(\Xi_{c}^{0}\to\Xi^{-}\pi^{+}) = 0.48 \pm 0.02 ({\rm stat}) \pm 0.03 ({\rm syst}) ,$$ $${\cal B}(\Xi_{c}^{0}\to\Xi^{0}\eta)/{\cal B}(\Xi_{c}^{0}\to\Xi^{-}\pi^{+}) = 0.11 \pm 0.01 ({\rm stat}) \pm 0.01 ({\rm syst}) ,$$ $${\cal B}(\Xi_{c}^{0}\to\Xi^{0}\eta^{\prime})/{\cal B}(\Xi_{c}^{0}\to\Xi^{-}\pi^{+}) = 0.08 \pm 0.02 ({\rm stat}) \pm 0.01 ({\rm syst}) $$ for the first time, where the uncertainties are statistical ($\rm stat$) and systematic ($\rm syst$). By multiplying by the branching fraction of the normalization mode, ${\mathcal B}(\Xi_{c}^{0}\to\Xi^{-}\pi^{+})$, we obtain the following absolute branching fraction results $(6.9 \pm 0.3 ({\rm stat}) \pm 0.5 ({\rm syst}) \pm 1.3 ({\rm norm})) \times 10^{-3}$, $(1.6 \pm 0.2 ({\rm stat}) \pm 0.2 ({\rm syst}) \pm 0.3 ({\rm norm})) \times 10^{-3}$, and $(1.2 \pm 0.3 ({\rm stat}) \pm 0.1 ({\rm syst}) \pm 0.2 ({\rm norm})) \times 10^{-3}$, for $\Xi_{c}^{0}$ decays to $\Xi^{0}\pi^{0}$, $\Xi^{0}\eta$, and $\Xi^{0}\eta^{\prime}$ final states, respectively. The third errors are from the uncertainty on ${\mathcal B}(\Xi_{c}^{0}\to\Xi^{-}\pi^{+})$. The asymmetry parameter for $\Xi_{c}^{0}\to\Xi^{0}\pi^{0}$ is measured to be $\alpha(\Xi_{c}^{0}\to\Xi^{0}\pi^{0}) = -0.90\pm0.15({\rm stat})\pm0.23({\rm syst})$.

==> pub052-arxiv.txt <==
Belle and Belle II Collaborations: I. Adachi, L. Aggarwal, H. Aihara, N. Akopov, A. Aloisio, N. Althubiti, N. Anh Ky, D. M. Asner, H. Atmacan, T. Aushev, V. Aushev, M. Aversano, R. Ayad, V. Babu, H. Bae, S. Bahinipati, P. Bambade, Sw. Banerjee, M. Barrett, J. Baudot, A. Baur, A. Beaubien, F. Becherer, J. Becker, J. V. Bennett, F. U. Bernlochner, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, B. Bhuyan, F. Bianchi, L. Bierwirth, T. Bilka, D. Biswas, A. Bobrov, D. Bodrov, J. Borah, A. Boschetti, A. Bozek, M. Bra\v{c}ko, P. Branchini, T. E. Browder, A. Budano, S. Bussino, Q. Campagna, M. Campajola, L. Cao, G. Casarosa, C. Cecchi, J. Cerasoli, M.-C. Chang, P. Chang, P. Cheema, C. Chen, B. G. Cheon, K. Chilikin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-J. Cho, S.-K. Choi, S. Choudhury, L. Corona, J. X. Cui, F. Dattola, E. De La Cruz-Burelo, S. A. De La Motte, G. De Nardo, G. De Pietro, R. de Sangro, M. Destefanis, S. Dey, R. Dhamija, A. Di Canto, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, I. Dom\'{\i}nguez Jim\'{e}nez, T. V. Dong, M. Dorigo, K. Dort, D. Dossett, S. Dubey, K. Dugic, G. Dujany, P. Ecker, M. Eliachevitch, D. Epifanov, P. Feichtinger, T. Ferber, T. Fillinger, C. Finck, A. Fodor, F. Forti, A. Frey, B. G. Fulsom, A. Gabrielli, G. Gaudino, V. Gaur, A. Gaz, A. Gellrich, G. Ghevondyan, D. Ghosh, H. Ghumaryan, G. Giakoustidis, R. Giordano, A. Giri, A. Glazov, B. Gobbo, R. Godang, O. Gogota, P. Goldenzweig, W. Gradl, E. Graziani, D. Greenwald, Z. Gruberov\'{a}, T. Gu, K. Gudkova, I. Haide, S. Halder, Y. Han, T. Hara, C. Harris, K. Hayasaka, H. Hayashii, S. Hazra, C. Hearty, M. T. Hedges, A. Heidelbach, I. Heredia de la Cruz, T. Higuchi, M. Hoek, M. Hohmann, P. Horak, C.-L. Hsu, T. Humair, K. Inami, N. Ipsita, A. Ishikawa, R. Itoh, M. Iwasaki, W. W. Jacobs, E.-J. Jang, S. Jia, Y. Jin, A. Johnson, K. K. Joo, H. Junkerkalefeld, M. Kaleta, J. Kandra, K. H. Kang, S. Kang, G. Karyan, F. Keil, C. Kiesling, C.-H. Kim, D. Y. Kim, K.-H. Kim, Y.-K. Kim, H. Kindo, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, A. Korobov, S. Korpar, E. Kovalenko, R. Kowalewski, P. Kri\v{z}an, P. Krokovny, T. Kuhr, Y. Kulii, R. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, S. Lacaprara, K. Lalwani, T. Lam, J. S. Lange, M. Laurenza, R. Leboucher, M. J. Lee, C. Lemettais, P. Leo, D. Levit, P. M. Lewis, L. K. Li, S. X. Li, Y. Li, Y. B. Li, J. Libby, Z. Liptak, M. H. Liu, Q. Y. Liu, Z. Q. Liu, D. Liventsev, S. Longo, T. Lueck, C. Lyu, Y. Ma, M. Maggiora, S. P. Maharana, R. Maiti, S. Maity, G. Mancinelli, R. Manfredi, E. Manoni, M. Mantovano, D. Marcantonio, S. Marcello, C. Marinas, C. Martellini, A. Martens, A. Martini, T. Martinov, L. Massaccesi, M. Masuda, D. Matvienko, S. K. Maurya, J. A. McKenna, R. Mehta, F. Meier, M. Merola, C. Miller, M. Mirra, S. Mitra, K. Miyabayashi, G. B. Mohanty, S. Moneta, H.-G. Moser, M. Mrvar, I. Nakamura, M. Nakao, Y. Nakazawa, M. Naruki, Z. Natkaniec, A. Natochii, M. Nayak, G. Nazaryan, M. Neu, M. Niiyama, S. Nishida, S. Ogawa, Y. Onishchuk, H. Ono, G. Pakhlova, S. Pardi, K. Parham, H. Park, J. Park, S.-H. Park, A. Passeri, S. Patra, S. Paul, T. K. Pedlar, R. Peschke, R. Pestotnik, M. Piccolo, L. E. Piilonen, G. Pinna Angioni, P. L. M. Podesta-Lerma, T. Podobnik, S. Pokharel, C. Praz, S. Prell, E. Prencipe, M. T. Prim, H. Purwar, P. Rados, G. Raeuber, S. Raiz, N. Rauls, M. Reif, S. Reiter, M. Remnev, L. Reuter, I. Ripp-Baudot, G. Rizzo, M. Roehrken, J. M. Roney, A. Rostomyan, N. Rout, S. Sandilya, L. Santelj, Y. Sato, V. Savinov, B. Scavino, S. Schneider, M. Schnepf, C. Schwanda, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, W. Shan, C. Sharma, C. P. Shen, X. D. Shi, T. Shillington, T. Shimasaki, J.-G. Shiu, D. Shtol, A. Sibidanov, F. Simon, J. B. Singh, J. Skorupa, R. J. Sobie, M. Sobotzik, A. Soffer, E. Solovieva, W. Song, S. Spataro, B. Spruck, M. Stari\v{c}, P. Stavroulakis, S. Stefkova, R. Stroili, M. Sumihama, K. Sumisawa, N. Suwonjandee, H. Svidras, M. Takahashi, M. Takizawa, S. Tanaka, K. Tanida, F. Tenchini, A. Thaller, O. Tittel, R. Tiwary, D. Tonelli, E. Torassa, K. Trabelsi, I. Ueda, T. Uglov, K. Unger, Y. Unno, K. Uno, S. Uno, S. E. Vahsen, R. van Tonder, K. E. Varvell, M. Veronesi, A. Vinokurova, V. S. Vismaya, L. Vitale, V. Vobbilisetti, R. Volpe, A. Vossen, M. Wakai, S. Wallner, E. Wang, M.-Z. Wang, Z. Wang, A. Warburton, S. Watanuki, C. Wessel, E. Won, X. P. Xu, B. D. Yabsley, S. Yamada, W. Yan, S. B. Yang, J. Yelton, J. H. Yin, Y. M. Yook, K. Yoshihara, C. Z. Yuan, L. Zani, F. Zeng, B. Zhang, V. Zhilich, J. S. Zhou, Q. D. Zhou, V. I. Zhukova, R. \v{Z}leb\v{c}\'{i}k

